Predicting a third planet in the Kepler-47 circumbinary system

We have studied the possibility that a third circumbinary planet in the Kepler-47 planetary system be the source of the single unexplained transiting event reported during the discovery of these planets. We applied the MEGNO technique to identify regions in the phase space where a third planet can maintain quasi-periodic orbits, and assessed the long-term stability of the three-planet system by integrating the entire 5 bodies (binary + planets) for 10 Myr. We identified several stable regions between the two known planets as well as a region beyond the orbit of Kepler-47c where the orbit of the third planet could be stable. To constrain the orbit of this planet, we used the measured duration of the unexplained transit event ($\sim 4.15$ hours) and compared that with the transit duration of the third planet in an ensemble of stable orbits. To remove the degeneracy among the orbits with similar transit durations, we considered the planet to be in a circular orbit and calculated its period analytically. The latter places an upper limit of 424 days on the orbital period of the third planet. Our analysis suggests that if the unexplained transit event detected during the discovery of the Kepler-47 circumbinary system is due to a planetary object, this planet will be in a low eccentricity orbit with a semimajor axis smaller than 1.24 AU. Further constraining of the mass and orbital elements of this planet requires a re-analysis of the entire currently available data including those obtained post-announcement of the discovery of this system. We present details of our methodology and discuss the implication of the results.

==> Reply2Referee_04Nov2014.txt <==
--------------------------------------------------------------------------------Response to the referee

We would like to thank the referee for his/her comments and very useful
suggestions. We would also like to apologize to the referee and editor for a relatively late re-submission. After receiving referee's comments, we decided to give the paper a major make-over. We re-wrote the entire text, corrected it for grammar and English, deleted redundancies as well as all the material that were un-related to the main topic of the paper, re-ordered some of the paragraphs and sentences to make the text more coherent and focused. We also added new texts, figures, and references in response to the referee's suggestions. We, therefore, request the referee that if possible, to kindly read the entire paper. Several of the issues mentioned by the referee and editor no longer exist in the new text.

In the following we present our response to the referee's comments. Our reply is indicated with a >> <<.

Best wishes,

Tobias C. Hinse (on behalf of authors)

--------------------------------------------------------------------------------
Referee Report

The article presents a detailed work related to the detection of a third planet in the Kepler-47 circumbinary system. The present manuscript contains a wide variety of numerical results covering mainly the phase space in the plane semi major axis-eccentricity (as well as masses) giving some hints about the reanalysis of TTV signals in the system and discovery such hypothetical planet. I believe this is an interesting contribution to a problem that increasingly gain attention, falling within the scope of studies of TTV signals and configurations allowed in P-type orbits of binary systems.

I have some minor suggestions, mostly concerning references and short discussion, that may contribute to the conciseness and clarity in the results:


Title. I think that according to your work the title is misleading because you aren't able to search within the observational data evidence of the third planet. In any case you found that is possible to attribute those "alone" transit events to the presence of a regular orbit in the system.

>>Reply from T. C. Hinse:
We would like to keep the title. We have used theory (Newtonian 5-body mechanics) to predict various locations for a 3rd planet to maintain a quasi-periodic/stable orbit.<<

P2. 1st column, 2nd paragraph, line 13. Missed parenthesis in the reference.

P2. 2nd column, 2nd paragraph, line 10. Typo "eight-teen"

P2. 2nd column, 2nd paragraph, last sentence. Please rewrite the sentence.
P2. 2nd column, last paragraph. Please give the precision that you required for the integrators.

>> Reply from T. C. Hinse:
All these have been taken care of in the new text.<<

P3. 1st column, 2nd paragraph. It would be useful for those readers not familiarized with the MEGNO remark that the total integration time for your color-code maps (4.7 x 10^4 orbits) is enough to identified regular orbits within the life-time of the systems (orders of 10^9 orbits). Maybe you can find references of comparisons between regular orbits with long term integrations (e.g. Giuppone et al 2013 MNRAS 436 3547). Thus you can better justify why you can assure that blue regions are in fact good possible locations for the 3rd planet without necessity of integrate individually for longer times.

>> Reply from T. C. Hinse:
We have added new text to address this comment. Please see the bold text on pages 5 and 6.<<

P4. 1st column, last sentence. Typo "SOFAR"

>> Reply from T. C. Hinse:
Corrected in the new text.<<

P5. Please add to caption of Fig. 3 that is a third "massless" companion.

>> Reply from T. C. Hinse:
Done.<<

Fig 3 and 4. Are these orbits in fact inside the resonances? I mean, I can't see the behavior of resonant angle, and I have doubts because your angles were
basically set to zero. This is important because the signature of a
true-resonance is easier to detect from current TTV detection limits. Do the
resonant angles have high-amplitude oscillations? This also can help to explain
the MISSED transits depending on the phase of resonant angle.

>> Reply from T. C. Hinse:
We have added a new section to address this comment. Please see section 4.1 on page 7.<<

Conclusions.
1) I agree that is needed to carry out a reanalysis of photometric data of Kepler 47 system. For the sake of comparison with Figure 7 (bottom frames) and complete your conclusions, aren't the transit TIMES available to include a TTV plot of observed transits for Kepler 47b?. As far I can perceive from Orosz et al 2012 (Fig 2) there are only 18 transit times recorded without evident linear trend in the plots.

>> Reply from T. C. Hinse:
We assume that this comment was made due to the last sentence in the conclusion section in the submitted version. We have now changed that sentence<<

2) I think that you need to stress that even with circular orbits and in coplanar case, the inversion problem to find the 3rd planet in the system (masses and semi-major axis) is an extremely highly degenerate problem and the minimization could harbor different dynamical configurations that produce the same TTV signal (e.g. Nesvorny, D. 2009, ApJ, 701, 1116, Nesvorny, D., & Beaugé, C. 2010, ApJ, 709, L44). Thus is certainly not an easy task for future works to find the evidence of the presence of the third planet.

>> Reply from T. C. Hinse:
We agree. The most likely method of detecting a third planet is via detecting additional photometric transit signatures which are incompatible with the two known planets. We have added the following sentence to the conclusion section:

"The detection of a third planet could follow along the route of measuring TTVs or TDVs of Kepler-47b and/or Kepler-47c as caused by this planet. However, the process of finding additional bodies using timing variations is highly degenerate and can lead to various dynamical configurations that produce the same timing signal \citep{Nesvorny2009,NesvornyBeauge2010}. We therefore suggest that the entire currently available Kepler photometric data on Kepler-47 to be analyzed and searched for additional transit signatures that can not be explained by the two known planets Kepler-47b and Kepler-47c.".

[Scientific Editor comments:

a) Table titles should be short. Details should be moved to \tablecomments (http://aas.org/aastex/aastex-package-manuscript-preparation#tabendnotes)

b) Figs 3-4 & 8 have internal labels with too small fonts. Either expand or place into online Figure Sets (https://aas.org/aastex/aas-journal-figure-sets).]

>> Reply from T. C. Hinse:
We revised all tables. Please see pages 17 to 27.<<

END OF REPLY TO REFEREE.

